AT2018dyk Revisited: a Tidal Disruption Event Candidate with Prominent Infrared Echo and Delayed X-ray Emission in a LINER Galaxy

The multiwavelength data of nuclear transient AT2018dyk, initially discovered as a changing-look low-ionization nuclear emission-line region (LINER) galaxy, has been revisited by us and found being in agreement with a tidal disruption event (TDE) scenario. The optical light curve of AT2018dyk declines as a power-law form approximately with index -5/3 yet its X-ray emission lags behind the optical peak by $\sim140$ days, both of which are typical characteristics for TDEs. The X-ray spectra are softer than normal active galactic nuclei (AGNs) although they show a slight trend of hardening. Interestingly, its rising time scale belongs to the longest among TDEs while it is nicely consistent with the theoretical prediction from its relatively large supermassive black hole (SMBH) mass ($\sim10^{7.38} M_{\odot}$). Moreover, a prominent infrared echo with peak luminosity $\sim7.4\times10^{42}~\text{erg}~\text{s}^{-1}$ has been also detected in AT2018dyk, implying an unusually dusty subparsec nuclear environment in contrast with other TDEs. In our sample, LINERs share similar covering factors with AGNs, which indicates the existence of the dusty torus in these objects. Our work suggests that the nature of nuclear transients in LINERs needs to be carefully identified and their infrared echoes offer us a unique opportunity for exploring the environment of SMBHs at low accretion rate, which has been so far poorly explored but is crucial for understanding the SMBH activity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
